Further Evidence that the Redshifts of AGN Galaxies May Contain Intrinsic Components

In the decreasing intrinsic redshift (DIR) model galaxies are assumed to be born as compact objects that have been ejected with large intrinsic redshift components, z_(i), out of the nuclei of mature AGN galaxies. As young AGN (quasars) they are initially several magnitudes sub-luminous to mature galaxies but their luminosity gradually increases over 10^8 yrs, as z_(i) decreases and they evolve into mature AGN (Seyferts and radio galaxies). Evidence presented here that low- and intermediate-redshift AGN are unquestionably sub-luminous to radio galaxies is then strong support for this model and makes it likely that the high-redshift AGN (quasars) are also sub-luminous, having simply been pushed above the radio galaxies on a logz-m_(v) plot by the presence of a large intrinsic component in their redshifts. An increase in luminosity below z = 0.06 is also seen. It is associated in the DIR model with an increase in luminosity as the sources mature but, if real, is difficult to interpret in the cosmological redshift (CR) model since at this low redshift it is unlikely to be associated with a higher star formation rate or an increase in the material used to build galaxies. Whether it might be possible in the CR model to explain these results by selection effects is also examined.

==> readme.txt <==
Dear Dr. Scalo:

The following describes the changes I have made in the lastest version of the paper.

I agree that "subluminous" and "superluminous" need reference points and I thought this would be clear from the Abstract. I have added 3 sentences at the end of Sec 1 to try to clear this confusion up. I have also gone through the text and tried to change "brightness" to "luminosity" where appropriate. However, you and I seem to be using different definitions for luminosity.

In Astronomy the accepted definition for luminosity is "rate of radiative energy output". It does not change with the distance of the object so the phrase "apparent luminosity" is not meaningful. Similarly, it is already an absolute value so in the phrase "Absolute luminosity", the word "absolute" is redundant. Unfortunately these terms (absolute and apparent) seem to be applied more and more to luminosity these days, either as parallels to the apparent and absolute magnitudes, or because of the usage outside astronomy where luminosity has a meaning more like brightness.

If two sources are at the same distance and one is brighter than the other, it will also have a higher luminosity. When I say the luminosity of one source is higher than that of another that is not at the same distance it is always based on the positions of each of the sources relative to the standard candle (constant luminosity) slope on the logz-mv plot. I hope the sentences I have added at the end of Sec 1 clears this up for the reader.

I have also added a sentence at the end of the conclusion as you have suggested.

I was informed by ApJL staff that the manuscript was slightly too long (4.05 pages), as was the abstract (330 words when only 250 are allowed). I have shortened the abstract to 250 words (leaving the last sentence intact), and this should have reduced the manuscript to within 4 pages. However, because I am adding some additional text I have also removed the last 4 sentences from Sec 3.0, para 2, and hope the manuscript remains within the 4 page limit. If not, I'm sure I will be able to identify another sentence or two to delete without having to go through another complete revision. Unfortunately the paper will be much too long if Fig 2 is printed across 2 columns, as I had originally hoped might be possible.

Best regards and thanks for all your work,

Morley Bell

